Unbounded-Thread Reachability via Symbolic Execution and Loop Acceleration (Technical Report)

We present an approach to parameterized reachability for communicating finite-state threads that formulates the analysis as a satisfiability problem. In addition to the unbounded number of threads, the main challenge for SAT/SMT-based reachability methods is the existence of unbounded loops in the program executed by a thread. We show in this paper how simple loops can be accelerated without approximation into Presburger arithmetic constraints. The constraints are obtained via symbolic execution and are satisfiable exactly if the given program state is reachable. We summarize loops nested inside other loops using recurrence relations derived from the inner loop's acceleration. This summary abstracts the loop iteration parameter and may thus overapproximate. An advantage of our symbolic approach is that the process of building the Presburger formulas may instantly reveal their unsatisfiability, before any arithmetic has been performed. We demonstrate the power of this technique for proving and refuting safety properties of unbounded-thread programs and other infinite-state transition systems.

==> data/bfckm.dat <==
%#solved	T bfc-f
1	0.001
2	0.001
3	0.001
4	0.001
5	0.001
6	0.001
7	0.001
8	0.001
9	0.002
10	0.002
11	0.002
12	0.002
13	0.002
14	0.002
15	0.004
16	0.004
17	0.004
18	0.004
19	0.004
20	0.004
21	0.01
22	0.01
23	0.01
24	0.02
25	0.02
26	0.02
27	0.12
28	0.92
29	0.98
30	1.73
31	10000
32	10000
33	10000
34	10000
35	10000
36	10000
37	10000
38	10000
39	10000
40	10000
41	10000
42	10000
43	10000
44	10000
45	10000
46	10000
47	10000
48	10000
49	10000
50	10000
51	10000
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000


==> data/bws.dat <==
%#solved	T bws
1	0.001
2	0.003
3	0.005
4	0.007
5	0.009
6	0.015
7	0.015
8	0.018
9	0.02
10	0.02
11	0.03
12	0.04
13	0.05
14	0.05
15	0.07
16	0.18
17	0.24
18	0.3
19	0.32
20	0.55
21	0.86
22	0.9
23	0.91
24	0.92
25	1.41
26	2.29
27	2.93
28	3.55
29	4.48
30	4.75
31	6.2
32	8.26
33	15.51
34	25.29
35	38.13
36	51.88
37	71.76
38	71.8
39	187.8
40	667.69
41	10000
42	10000
43	10000
44	10000
45	10000
46	10000
47	10000
48	10000
49	10000
50	10000
51	10000
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000

==> data/iic.dat <==
%#solved	T iic
1	0.001
2	0.001
3	0.001
4	0.001
5	0.001
6	0.001
7	0.001
8	0.002
9	0.002
10	0.002
11	0.002
12	0.002
13	0.003
14	0.003
15	0.003
16	0.003
17	0.003
18	0.004
19	0.004
20	0.004
21	0.004
22	0.006
23	0.006
24	0.006
25	0.006
26	0.008
27	0.008
28	0.008
29	0.01
30	0.01
31	0.02
32	0.02
33	0.06
34	0.09
35	0.12
36	0.13
37	0.13
38	0.14
39	0.14
40	0.21
41	0.3
42	0.32
43	0.33
44	0.4
45	1.16
46	3.97
47	10.41
48	10000
49	10000
50	10000
51	10000
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000	


==> data/mcov.dat <==
%#solved	T bfc-b
1	0.001
2	0.001
3	0.001
4	0.01
5	0.01
6	0.01
7	0.01
8	0.01
9	0.02
10	0.02
11	0.02
12	0.02
13	0.04
14	0.04
15	0.04
16	0.04
17	0.05
18	0.05
19	0.07
20	0.07
21	0.08
22	0.12
23	0.13
24	0.14
25	0.18
26	0.22
27	0.23
28	0.24
29	0.31
30	0.33
31	0.37
32	0.44
33	0.45
34	0.54
35	0.7
36	0.72
37	0.79
38	0.96
39	1.17
40	1.51
41	1.58
42	2.24
43	2.58
44	3.37
45	9.78
46	17.43
47	17.8
48	65.49
49	307.08
50	660.57
51	10000
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000

==> data/mcovgkm.dat <==
1 0.005
2 0.005
3 0.007
4 0.008
5 0.012
6 0.015
7 0.018
8 0.027
9 0.081
10 0.11
11 0.373
12 0.383
13 1.685
14 1000
15 1000
16 1000
17 1000
18 1000
19	1000
20	1001
21	1002
22	1003
23	1004
24	1005
25	1006
26	1007
27	1008
28	1009
29	1010
30	1011
31	1012
32	1013
33	1014
34	1015
35	1016
36	1017
37	1018
38	1019
39	1020
40	1021
41	1022
42	1023
43	1024
44	1025
45	1026
46	1027
47	1028
48	1029
49	1030
50	1031



==> data/mist.dat <==
%#solved	T mist
1	0.001
2	0.002
3	0.002
4	0.005
5	0.005
6	0.007
7	0.007
8	0.008
9	0.009
10	0.009
11	0.01
12	0.01
13	0.03
14	0.04
15	0.08
16	0.08
17	0.13
18	0.18
19	0.4
20	0.85
21	1.08
22	1.1
23	1.35
24	1.9
25	6.18
26	10.93
27	13.92
28	18.41
29	21.54
30	613.41
31	957.77
32	985.97
33	10000
34	10000
35	10000
36	10000
37	10000
38	10000
39	10000
40	10000
41	10000
42	10000
43	10000
44	10000
45	10000
46	10000
47	10000
48	10000
49	10000
50	10000
51	10000
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000

==> data/ourtool-mcov.dat <==
%T ursula	T bfc-b
0.02	0.001
10000	10000
763.45	10000
15.5	0.07
0.001	0.001
0.02	0.02
0.001	0.01
0.04	0.04
0.02	0.14
5.99	0.07
20.37	10000
20.23	10000
20.34	10000
3.42	0.44
170.57	1.51
68.05	0.12
0.46	1.58
190.04	9.78
0.02	0.02
0.87	0.04
10000	660.57
10000	0.54
10000	0.01
110.14	0.18
875.03	0.24
769.34	0.23
0.24	0.13
105.04	10000
22.67	10000
18.25	0.33
10000	2.24
1.12	3.37
10000	65.49
0.03	1.17
10000	17.8
0.03	0.7
10000	10000
0.001	0.04
0.01	0.37
0.02	0.02
10000	2.58
0.01	0.05
0.52	0.79
0.06	0.06
0.68	1000
0.001	0.01
0.001	0.31
0.001	0.72
0.001	0.02
0.01	307.08
0.04	10000
0.002	0.01
0.003	0.04
0.004	0.05
10.32	10000
0.01	0.001
0.53	0.01
0.03	0.96
0.56	0.45
0.11	0.22


==> data/ourtool-petrinizer-BPs.dat <==
%T ursula	T ref-int
% 0.02	3.76
% 10000	10000
% 763.45	10000
% 15.5	3.76
% 0.002	10000
% 0.02	3.7
% 0.004	10000
% 0.074	3.46
% 0.052	3.72
% 5.99	6.21
% 20.37	3.68
% 20.23	10000
% 20.34	10000
% 3.42	0.49
% 170.57	0.52
% 68.05	0.48
% 0.46	0.49
% 190.04	0.51
% 0.052	1.26
% 0.87	1.26
% 10000	10000
% 10000	10000
% 10000	10000
% 110.14	0.48
% 875.03	0.51
% 769.34	0.5
% 0.24	0.5
% 105.04	1.36
% 22.67	0.73
% 18.25	1.37
10000	10000
1.12	10000
10000	10000
0.063	10000
10000	10000
0.063	10000
10000	10000
0.004	10000
0.016	10000
0.062	10000
10000	10000
0.017	10000
0.52	10000
0.086	10000
0.68	10000
0.006	10000
0.008	10000
0.01	10000
0.01	10000
0.017	10000
0.074	10000
0.012	10000
0.014	10000
0.015	10000
10.32	1.46
0.02	10000
0.53	10000
0.073	1.32
0.56	1.3
0.11	1.37


==> data/ourtool-petrinizer-PNs.dat <==
%T ursula	T ref-int
0.02	3.76
10000	10000
763.45	10000
15.5	3.76
0.002	10000
0.02	3.7
0.004	10000
0.074	3.46
0.052	3.72
5.99	6.21
20.37	3.68
20.23	10000
20.34	10000
3.42	0.49
170.57	0.52
68.05	0.48
0.46	0.49
190.04	0.51
0.052	1.26
0.87	1.26
10000	10000
10000	10000
10000	10000
110.14	0.48
875.03	0.51
769.34	0.5
0.24	0.5
105.04	1.36
22.67	0.73
18.25	1.37
% 10000	10000
% 1.12	10000
% 10000	10000
% 0.063	10000
% 10000	10000
% 0.063	10000
% 10000	10000
% 0.004	10000
% 0.016	10000
% 0.062	10000
% 10000	10000
% 0.017	10000
% 0.52	10000
% 0.086	10000
% 0.68	10000
% 0.006	10000
% 0.008	10000
% 0.01	10000
% 0.01	10000
% 0.017	10000
% 0.074	10000
% 0.012	10000
% 0.014	10000
% 0.015	10000
% 10.32	1.46
% 0.02	10000
% 0.53	10000
% 0.073	1.32
% 0.56	1.3
% 0.11	1.37


==> data/ourtool-petrinizer.dat <==
%T ursula	T ref-int
0.02	3.76
10000	10000
763.45	10000
15.5	3.76
0.002	10000
0.02	3.7
0.004	10000
0.074	3.46
0.052	3.72
5.99	6.21
20.37	3.68
20.23	10000
20.34	10000
3.42	0.49
170.57	0.52
68.05	0.48
0.46	0.49
190.04	0.51
0.052	1.26
0.87	1.26
10000	10000
10000	10000
10000	10000
110.14	0.48
875.03	0.51
769.34	0.5
0.24	0.5
105.04	1.36
22.67	0.73
18.25	1.37
10000	10000
1.12	10000
10000	10000
0.063	10000
10000	10000
0.063	10000
10000	10000
0.004	10000
0.016	10000
0.062	10000
10000	10000
0.017	10000
0.52	10000
0.086	10000
0.68	10000
0.006	10000
0.008	10000
0.01	10000
0.01	10000
0.017	10000
0.074	10000
0.012	10000
0.014	10000
0.015	10000
10.32	1.46
0.02	10000
0.53	10000
0.073	1.32
0.56	1.3
0.11	1.37

==> data/ourtool.dat <==
%#solved	T ursula
1	0.002
2	0.002
3	0.004
4	0.004
5	0.006
6	0.008
7	0.01
8	0.01
9	0.012
10	0.014
11	0.015
12	0.016
13	0.017
14	0.017
15	0.02
16	0.02
17	0.052
18	0.052
19	0.062
20	0.063
21	0.063
22	0.073
23	0.074
24	0.074
25	0.086
26	0.11
27	0.24
28	0.46
29	0.52
30	0.53
31	0.56
32	0.68
33	0.87
34	1.12
35	3.42
36	5.99
37	10.32
38	15.5
39	18.25
40	20.23
41	20.34
42	20.37
43	22.67
44	68.05
45	105.04
46	110.14
47	170.57
48	190.04
49	763.45
50	769.34
51	875.03
52	10000
53	10000
54	10000
55	10000
56	10000
57	10000
58	10000
59	10000
60	10000


==> data/ourtoolgkm-mcovgkm.dat <==
%T ursula-f	T bfc-c
0.001	0.001
10000	10000
763.45	10000
0.16	0.003
0.003	0.001
0.001	0.001
0.003	0.002
0.001	0.001
0.002	0.002
0.003	0.001
20.37	10000
20.23	10000
20.34	10000
0.001	0.007
0.002	0.02
0.001	0.001
0.83	0.03
205.26	0.48
0.02	0.001
0.41	0.005
2.66	2.93
0.003	0.01
0.008	0.01
0.42	0.01
0.35	0.006
0.46	0.009
0.52	0.03
208.04	10000
25.17	10000
18.04	0.01
10000	0.07
0.02	0.08
10000	10000
0.01	0.02
10000	10000
0.01	0.02
10000	20.71
0.001	0.001
0.001	0.01
0.004	0.01
10000	0.11
0.01	0.01
0.02	0.11
10000	0.02
0.68	2.37
0.001	0.001
0.003	0.001
0.001	0.01
0.002	0.001
1.02	0.03
1.03	0.06
0.5	0.001
0.7	0.001
0.6	0.001
10.32	14.06
1.01	0.001
2.5	0.001
0.73	1.37
3.56	0.11
0.91	1.14

